Prompt Consistency for Zero-Shot Task Generalization

One of the most impressive results of recent NLP history is the ability of pre-trained language models to solve new tasks in a zero-shot setting. To achieve this, NLP tasks are framed as natural language prompts, generating a response indicating the predicted output. Nonetheless, the performance in such settings often lags far behind its supervised counterpart, suggesting a large space for potential improvement. In this paper, we explore methods to utilize unlabeled data to improve zero-shot performance. Specifically, we take advantage of the fact that multiple prompts can be used to specify a single task, and propose to regularize prompt consistency, encouraging consistent predictions over this diverse set of prompts. Our method makes it possible to fine-tune the model either with extra unlabeled training data, or directly on test input at inference time in an unsupervised manner. In experiments, our approach outperforms the state-of-the-art zero-shot learner, T0 (Sanh et al., 2022), on 9 out of 11 datasets across 4 NLP tasks by up to 10.6 absolute points in terms of accuracy. The gains are often attained with a small number of unlabeled examples.

==> data/num_examples.csv <==
0,50.31,33.7
10,54.86,37.3
30,55.64,37.6
50,55.8,39.3
70,54.86,37.4
100,55.64,37.5
300,54.55,37.7
500,55.17,37.5

==> data/num_prompt.csv <==
0,64.62,33.7
1,72.2,33.6
2,75.45,33.9
4,74.73,38.9
6,75.81,37
8,74.73,39.8
10,74.73,38.5
12,,38.7
15,,37.7
